GUIDAETA -- A Versatile Interactions Dataset with extensive Context Information and Metadata

Interaction data is widely used in multiple domains such as cognitive science, visualization, human computer interaction, and cybersecurity, among others. Applications range from cognitive analyses over user/behavior modeling, adaptation, recommendations, to (user/bot) identification/verification. That is, research on these applications - in particular those relying on learned models - require copious amounts of structured data for both training and evaluation. Different application domains thereby impose different requirements. I.e., for some purposes it is vital that the data is based on a guided interaction process, meaning that monitored subjects pursued a given task, while other purposes require additional context information, such as widget interactions or metadata. Unfortunately, the amount of publicly available datasets is small and their respective applicability for specific purposes limited. We present GUIDEd Interaction DATA (GUIDAETA) - a new dataset, collected from a large-scale guided user study with more than 250 users, each working on three pre-defined information retrieval tasks using a custom-built consumer information system. Besides being larger than most comparable datasets - with 716 completed tasks, 2.39 million mouse and keyboard events (2.35 million and 40 thousand, respectively) and a total observation period of almost 50 hours - its interactions exhibit encompassing context information in the form of widget information, triggered (system) events and associated displayed content. Combined with extensive metadata such as sociodemographic user data and answers to explicit feedback questionnaires (regarding perceived usability, experienced cognitive load, pre-knowledge on the information system's topic), GUIDAETA constitutes a versatile dataset, applicable for various research domains and purposes.

==> EGauthorGuidelines-body.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section*{Potential Venues}
\begin{itemize}
    \item Data in Brief (\url{https://www.sciencedirect.com/journal/data-in-brief/about/aims-and-scope}) also has other mouse dynamics dataset papaer
    \item CHI (\url{https://chi2026.acm.org/}, 4.9 Abstract, 11.9 Full Paper)
    \item STAG: \url{https://www.stag-conference.org/2025/pages/call-for-papers.html} (has dedicated call for datasets and HCI is also one of the topics)
\end{itemize}

\section{Introduction}
Key points
\begin{itemize}
    \item collected in a web-environemnt
    \item hundreds of users of mixed nationalities, ages and other sociodemographic factors
    \item users solving same IR tasks which take about 20 mins in total
    \item event-based mouse movement with additional (optional) context information
    \item RElevant, e.g., for adaptive visualization~\cite{} ``The State of the Art in User-Adaptive Visualizations'' new star
\end{itemize}


\section{Related Work}
\begin{itemize}
    \item Fine movement characteristics allow to even identify individual users: https://www.kaggle.com/code/jaafarnejm/mouse-dynamics
    \item Measure stress, based on MM: https://www.kaggle.com/code/prashantmudgal/measuring-stress-using-mouse-movements-fastai
    \item https://ieee-dataport.org/documents/remouse-mouse-dynamic-dataset\#files
    \item https://www.frontiersin.org/journals/human-neuroscience/articles/10.3389/fnhum.2020.565664/full -> this seems super relevant
        \begin{itemize}
            \item ``Inferring Interest/ visual attention/ emotion/ deographics''
            \item A lot of valuable references
        \end{itemize}
    \item https://medium.com/balabit-unsupervised/releasing-the-balabit-mouse-dynamics-challenge-data-set-a15a016fba6c
    \item \url{https://www.kaggle.com/code/jaafarnejm/mouse-dynamics/notebook}
    \item Bogazici mouse dynamics dataset
\end{itemize}

Strength of our dataset
\begin{itemize}
    \item Users to the same tasks
    \item additional sociodemographic parameters
    \item information on whether users successfully completed the tasks
\end{itemize}

\section{The [fancy\_name] Dataset}
\subsection{Data Collection}
\begin{itemize}
    \item Part of a user study on Cognitive Load Theory (CLT, fully unsupervised, Framework is the A+CHIS prototype
    \item Advertisement campaigns
    \item Conducted ... till ... (\ref{fig:usage})
    \item Further histograms on Age, etc. distribution?
    \item Procedure:
        \begin{itemize}
            \item Greeting
            \item conducting 3 IR tasks (\~5min each): task descriptions? 
        \end{itemize}
    \item Technology
        \begin{itemize}
            \item JavaScript listening to mousedown, scroll, mouseenter/leave events
            \item Capturing Mousedown, scroll, click, keydown (+modifiers)
            \item +Context
            \item Batch send to backend
            \item Stored in postgres db
        \end{itemize}
    \item Data compilation
        \begin{itemize}
            \item relevant data extracted from database and migrated into the data structure given below
            \item Manual evaluation of task answers (we decided for freeform answers deliberately to avoid ppl guessing..)
        \end{itemize}
    \item Filtering
        \begin{itemize}
            \item \~2\% of sessions not properly finalized -> discarded those were super short (in the range of miliseconds) and likely resulted from double clicks (not supported) or similar
            \item session min\_duration of 1sec
            \item all mouse- and keyboared events associated with those sessions filtered away
        \end{itemize}
\end{itemize}

\begin{figure}[ht!]
    \centering
    \includegraphics[width=\textwidth]{figures/stats-2025-06-03.png}
    \caption{Usage Auslastung and Time spent on the tasks.}
    \label{fig:usage}
\end{figure}

\subsection{Statistics}

Demographic information as a table: age ranges, gender, location?
distribution of task durations -> boxplot for tasks
distribution of user durations
tasks correctness -> for tasks

how many mouse/keyboard interactions have context 
    - mouse click types (histogram)


\subsection{Data Organization}

Published on OSM with the following structure:
\dirtree{%
.1 /.
% .2 bin \ldots{} \begin{minipage}[t]{5cm}
% This directory holds executable files (binary
% files or link on binary files){.}
% \end{minipage}.
.2 mouse\_events.
.3 <user>\_<task>.csv.
.2 keyboard\_events.
.3 <user>\_<task>.csv.
.2 tasks.csv.
.2 sessions.csv.
.2 users.csv \ldots{}\ldots{}\ldots{}\ldots{} \begin{minipage}[t]{5cm}
Including SUS, DKT2, and\\
sociodemographic information
\end{minipage}.
.2 metadata.csv.
}

Schema given in Fig.~\ref{fig:schema}.
% tasks
%     correctly answered

% users:
%     id,
%     date\_joined
%     total time
%     task succes (answered correctly)
%     ?? also add sus + dkt2? 


\input{figures/schema}

% |- mouse events
% | \- <user>_<task>.csv
% |- keyboard events
% | \- <user>_<task>.csv
% | sus
% | sessions
% \ dkt2 

% show schema?

\section{Discussion/Future Work}
\begin{itemize}
    \item CLT/behavioral indicators
    \item INTERVENE follow-up
\end{itemize}

\end{document}

